Differentiable Bayesian Structure Learning with Acyclicity Assurance

Score-based approaches in the structure learning task are thriving because of their scalability. Continuous relaxation has been the key reason for this advancement. Despite achieving promising outcomes, most of these methods are still struggling to ensure that the graphs generated from the latent space are acyclic by minimizing a defined score. There has also been another trend of permutation-based approaches, which concern the search for the topological ordering of the variables in the directed acyclic graph in order to limit the search space of the graph. In this study, we propose an alternative approach for strictly constraining the acyclicty of the graphs with an integration of the knowledge from the topological orderings. Our approach can reduce inference complexity while ensuring the structures of the generated graphs to be acyclic. Our empirical experiments with simulated and real-world data show that our approach can outperform related Bayesian score-based approaches.

==> figs/t1.csv <==
Method,E-SHD_mean,E-SHD_std,AUROC_mean,AUROC_std
BCD,17.146484375,0.13486780295164422,0.5341872232764073,0.06404319033830344
GFN,21.19,1.4971619241620104,0.49626696832579187,0.06094568924466433
DiBS,15.892672443389893,0.4068004871266966,0.6248868778280543,0.03668877761038531
DiBS+,15.399890899658203,1.3499330798331908,0.5532805429864254,0.049411467454266805
TOBAC/EqVar,15.576665592193603,0.4151605385191755,0.5990101809954751,0.039517824384999685
TOBAC+/EqVar,14.798085498809815,1.1330577204655568,0.5600678733031674,0.03087784061605871

